Probabilistic Plan Legibility with Off-the-shelf Planners

Legible planning is the creation of plans that best disambiguate their goals from a set of other candidates from an observer's perspective. In this paper we propose a method for legible planning for arbitrary PDDL domains, by extending previous research on legibility to classical planning without requiring to construct ad-hoc planners. We also discuss how the observer perspective may be estimated through a second order theory of mind that connects the planner's and the observer's task spaces. Our solution can for example be deployed in human-robot teaming scenarios, where an autonomous robot in a team can implicitly communicate its goal by producing legible plans. We present benchmark results on several PDDL planning domains. Our results generally show that plan legibility is a trade-off with plan efficiency, however, not all planning domains allows to increase legibility in the same way and a regularizing factor to balance legibility and efficiency was proved necessary.

==> data/0.csv <==
1 0.5877210469139942 1
1 0.4088445429004319 1
1 0.16220021683161728 1
1 0.16220021683161728 1
1 0.0022917754236500844 1
3 0.7695051033863837 1
3 0.6772240781698612 1
3 0.6696452768603518 1
3 0.644506815223076 1
3 0.575475540852524 1
5 1.1793984398148192 1
5 1.1227002530001577 1
5 1.108460576129053 1
5 1.104881312515008 1
5 1.0739832550612778 1
7 1.3399571169100668 1
7 1.203695284081018 1
7 0.6765846796950207 1
7 1.1267181558576453 1
7 0.6646924402870634 1
10 2.3614184372550686 1
10 2.2966551181985997 1
10 2.169348386511299 1
10 2.1610819007495268 1
10 1.9206250599667185 1
12 0.8005496762043858 1
12 0.7686507013331235 1
12 1.0447357262170132 1
12 1.031252430773467 1
12 0.719090616036588 1
15 1.3476925948013816 1
15 1.3235514233657353 1
15 1.3225549272090111 1
15 1.405336543130009 1
15 1.2953874611270515 1
1 0.01913262689176201 2
1 0.01913262689176201 2
1 0.01913262689176201 2
1 0.01913262689176201 2
1 0.018662969982555417 2
3 0.042544321260599094 2
3 0.042544321260599094 2
3 0.042544321260599094 2
3 0.042544321260599094 2
3 0.042544321260599094 2
5 0.10190063964673159 2
5 0.10190063964673159 2
5 0.10190063964673159 2
5 0.10190063964673159 2
5 0.10190063964673159 2
7 0.10108878357263643 2
7 0.10108878357263643 2
7 0.10108878357263643 2
7 0.10108878357263643 2
7 0.10108878357263643 2
10 0.18761472594864254 2
10 0.18761472594864254 2
10 0.18394642836059683 2
10 0.18394642836059683 2
10 0.18394642836059683 2
12 0.22002002726719247 2
12 0.22002002726719247 2
12 0.22002002726719247 2
12 0.22002002726719247 2
12 0.22002002726719247 2
15 0.2017050228380541 2
15 0.2017050228380541 2
15 0.2017050228380541 2
15 0.2017050228380541 2
15 0.2017050228380541 2
1 0.0 3
1 -0.012653808027871711 3
1 0.0 3
1 0.0 3
1 0.0 3
3 1.6778995508557955 3
3 1.5316572344471562 3
3 1.5234283245502043 3
3 1.0876941284050317 3
3 1.0014046161546903 3
5 1.9051072979264247 3
5 1.856410178909222 3
5 1.8518737146627633 3
5 1.8261106607668318 3
5 1.5850064549766547 3
7 3.5429656958602016 3
7 3.02185992687368 3
7 2.9405552082974915 3
7 2.84754405073112 3
7 2.728156563290583 3
10 0.5985129340552567 3
10 3.6974179371458895 3
10 3.6912832411715986 3
10 3.6866075956692255 3
10 1.4665488605851844 3
12 3.2178929038786586 3
12 3.169822172020308 3
12 3.1270980819274095 3
12 1.5440146202332667 3
12 1.5440146202332667 3
15 2.350066165732759 3
15 2.3027615363672163 3
15 2.302566256989387 3
15 2.302565227066073 3
15 2.275570037926608 3
1 0.0 4
1 0.11710828555867493 4
1 0.09077941997835404 4
1 0.0 4
1 0.0 4
3 0.0008699289608637123 4
3 0.0008699289608637123 4
3 0.0 4
3 -0.09034117445925795 4
3 0.0 4
5 0.0 4
5 0.08377660879865456 4
5 0.0 4
5 -0.7791099664723722 4
5 -0.8486058580881716 4
7 0.0 4
7 -0.6964706860717944 4
7 0.0 4
7 -0.7818345781746845 4
7 -0.15643891014612937 4
10 -0.4797293713192675 4
10 -0.4797293713192675 4
10 -0.6114966776667765 4
10 -0.6371937875592665 4
10 -0.6371937875592665 4
12 1.1110762501658 4
12 0.5225117358464763 4
12 0.32637435434227474 4
12 0.32637435434227474 4
12 0.32637435434227474 4
15 -0.28537421408390373 4
15 -0.28537421408390373 4
15 -0.28537421408390373 4
15 -0.28537421408390373 4
15 -0.28537421408390373 4
1 0.0 5
1 0.0 5
1 0.0 5
1 0.34381787320345 5
1 0.34381787320345 5
3 0.0 5
3 0.0 5
3 0.0 5
3 0.39652530223010823 5
3 0.39652530223010823 5
5 0.7670576518179111 5
5 0.7670576518179111 5
5 0.0 5
5 0.0 5
5 0.0 5
7 1.139922584005467 5
7 0.79063976216673 5
7 0.79063976216673 5
7 0.11147741088924265 5
7 0.11147741088924265 5
10 2.8286427126558693 5
10 2.8286427126558693 5
10 2.8286427126558693 5
10 2.8286427126558693 5
10 2.8286427126558693 5
12 2.866492813706517 5
12 2.866492813706517 5
12 2.4880465408518733 5
12 2.4880465408518733 5
12 2.4880465408518733 5
1 0.04983394289317192 6
1 0.04983394289317192 6
1 0.0 6
1 0.0 6
1 0.0 6
3 0.8014843602139056 6
3 0.8014843602139056 6
3 0.4876452964779898 6
3 0.4876452964779898 6
3 0.3280283937977389 6
5 1.2116633806773525 6
5 1.2116633806773525 6
5 0.7776735524645575 6
5 0.7776735524645575 6
5 0.7776735524645575 6
7 2.135897084653116 6
7 2.135897084653116 6
7 2.135897084653116 6
7 2.135897084653116 6
7 2.135897084653116 6
10 0.9347011720265601 6
10 0.9347011720265601 6
10 0.8665209497503586 6
10 0.8665209497503586 6
10 0.8437103744288554 6
12 0.9248829849948911 6
12 0.9248829849948911 6
12 0.9248829849948911 6
12 0.9248829849948911 6
12 0.8891137836749226 6
15 0.812729863194644 6
15 0.812729863194644 6
15 0.7145619910989226 6
15 0.7145619910989226 6
15 0.43073490059350084 6


==> data/1.csv <==
0.1 0.5877210469139942 1
0.1 0.4088445429004319 1
0.1 0.16220021683161728 1
0.1 0.16220021683161728 1
0.1 0.0022917754236500844 1
0.1 0.7695051033863837 1
0.1 0.6772240781698612 1
0.1 0.6696452768603518 1
0.1 0.644506815223076 1
0.1 0.575475540852524 1
0.1 1.1793984398148192 1
0.1 1.1227002530001577 1
0.1 1.108460576129053 1
0.1 1.104881312515008 1
0.1 1.0739832550612778 1
0.1 1.3399571169100668 1
0.1 1.203695284081018 1
0.1 0.6765846796950207 1
0.1 1.1267181558576453 1
0.1 0.6646924402870634 1
0.1 2.3614184372550686 1
0.1 2.2966551181985997 1
0.1 2.169348386511299 1
0.1 2.1610819007495268 1
0.1 1.9206250599667185 1
0.1 0.8005496762043858 1
0.1 0.7686507013331235 1
0.1 1.0447357262170132 1
0.1 1.031252430773467 1
0.1 0.719090616036588 1
0.1 1.3476925948013816 1
0.1 1.3235514233657353 1
0.1 1.3225549272090111 1
0.1 1.405336543130009 1
0.1 1.2953874611270515 1
0.1 0.01913262689176201 2
0.1 0.01913262689176201 2
0.1 0.01913262689176201 2
0.1 0.01913262689176201 2
0.1 0.018662969982555417 2
0.1 0.042544321260599094 2
0.1 0.042544321260599094 2
0.1 0.042544321260599094 2
0.1 0.042544321260599094 2
0.1 0.042544321260599094 2
0.1 0.10190063964673159 2
0.1 0.10190063964673159 2
0.1 0.10190063964673159 2
0.1 0.10190063964673159 2
0.1 0.10190063964673159 2
0.1 0.10108878357263643 2
0.1 0.10108878357263643 2
0.1 0.10108878357263643 2
0.1 0.10108878357263643 2
0.1 0.10108878357263643 2
0.1 0.18761472594864254 2
0.1 0.18761472594864254 2
0.1 0.18394642836059683 2
0.1 0.18394642836059683 2
0.1 0.18394642836059683 2
0.1 0.22002002726719247 2
0.1 0.22002002726719247 2
0.1 0.22002002726719247 2
0.1 0.22002002726719247 2
0.1 0.22002002726719247 2
0.1 0.2017050228380541 2
0.1 0.2017050228380541 2
0.1 0.2017050228380541 2
0.1 0.2017050228380541 2
0.1 0.2017050228380541 2
0.1 0.0 3
0.1 -0.012653808027871711 3
0.1 0.0 3
0.1 0.0 3
0.1 0.0 3
0.1 1.6778995508557955 3
0.1 1.5316572344471562 3
0.1 1.5234283245502043 3
0.1 1.0876941284050317 3
0.1 1.0014046161546903 3
0.1 1.9051072979264247 3
0.1 1.856410178909222 3
0.1 1.8518737146627633 3
0.1 1.8261106607668318 3
0.1 1.5850064549766547 3
0.1 3.5429656958602016 3
0.1 3.02185992687368 3
0.1 2.9405552082974915 3
0.1 2.84754405073112 3
0.1 2.728156563290583 3
0.1 0.5985129340552567 3
0.1 3.6974179371458895 3
0.1 3.6912832411715986 3
0.1 3.6866075956692255 3
0.1 1.4665488605851844 3
0.1 3.2178929038786586 3
0.1 3.169822172020308 3
0.1 3.1270980819274095 3
0.1 1.5440146202332667 3
0.1 1.5440146202332667 3
0.1 2.350066165732759 3
0.1 2.3027615363672163 3
0.1 2.302566256989387 3
0.1 2.302565227066073 3
0.1 2.275570037926608 3
0.1 0.0 4
0.1 0.11710828555867493 4
0.1 0.09077941997835404 4
0.1 0.0 4
0.1 0.0 4
0.1 0.0008699289608637123 4
0.1 0.0008699289608637123 4
0.1 0.0 4
0.1 -0.09034117445925795 4
0.1 0.0 4
0.1 0.0 4
0.1 0.08377660879865456 4
0.1 0.0 4
0.1 -0.7791099664723722 4
0.1 -0.8486058580881716 4
0.1 0.0 4
0.1 -0.6964706860717944 4
0.1 0.0 4
0.1 -0.7818345781746845 4
0.1 -0.15643891014612937 4
0.1 -0.4797293713192675 4
0.1 -0.4797293713192675 4
0.1 -0.6114966776667765 4
0.1 -0.6371937875592665 4
0.1 -0.6371937875592665 4
0.1 1.1110762501658 4
0.1 0.5225117358464763 4
0.1 0.32637435434227474 4
0.1 0.32637435434227474 4
0.1 0.32637435434227474 4
0.1 -0.28537421408390373 4
0.1 -0.28537421408390373 4
0.1 -0.28537421408390373 4
0.1 -0.28537421408390373 4
0.1 -0.28537421408390373 4
0.1 0.0 5
0.1 0.0 5
0.1 0.0 5
0.1 0.34381787320345 5
0.1 0.34381787320345 5
0.1 0.0 5
0.1 0.0 5
0.1 0.0 5
0.1 0.39652530223010823 5
0.1 0.39652530223010823 5
0.1 0.7670576518179111 5
0.1 0.7670576518179111 5
0.1 0.0 5
0.1 0.0 5
0.1 0.0 5
0.1 1.139922584005467 5
0.1 0.79063976216673 5
0.1 0.79063976216673 5
0.1 0.11147741088924265 5
0.1 0.11147741088924265 5
0.1 2.8286427126558693 5
0.1 2.8286427126558693 5
0.1 2.8286427126558693 5
0.1 2.8286427126558693 5
0.1 2.8286427126558693 5
0.1 2.866492813706517 5
0.1 2.866492813706517 5
0.1 2.4880465408518733 5
0.1 2.4880465408518733 5
0.1 2.4880465408518733 5
0.1 0.04983394289317192 6
0.1 0.04983394289317192 6
0.1 0.0 6
0.1 0.0 6
0.1 0.0 6
0.1 0.8014843602139056 6
0.1 0.8014843602139056 6
0.1 0.4876452964779898 6
0.1 0.4876452964779898 6
0.1 0.3280283937977389 6
0.1 1.2116633806773525 6
0.1 1.2116633806773525 6
0.1 0.7776735524645575 6
0.1 0.7776735524645575 6
0.1 0.7776735524645575 6
0.1 2.135897084653116 6
0.1 2.135897084653116 6
0.1 2.135897084653116 6
0.1 2.135897084653116 6
0.1 2.135897084653116 6
0.1 0.9347011720265601 6
0.1 0.9347011720265601 6
0.1 0.8665209497503586 6
0.1 0.8665209497503586 6
0.1 0.8437103744288554 6
0.1 0.9248829849948911 6
0.1 0.9248829849948911 6
0.1 0.9248829849948911 6
0.1 0.9248829849948911 6
0.1 0.8891137836749226 6
0.1 0.812729863194644 6
0.1 0.812729863194644 6
0.1 0.7145619910989226 6
0.1 0.7145619910989226 6
0.1 0.43073490059350084 6


==> data/2.csv <==
0.9225697517395021 0.5877210469139942 1
0.8733930587768555 0.4088445429004319 1
0.9411382675170898 0.16220021683161728 1
0.938873291015625 0.16220021683161728 1
1.409068584442139 0.0022917754236500844 1
2.206032514572144 0.7695051033863837 1
3.180752277374268 0.6772240781698612 1
17.514398336410522 0.6696452768603518 1
3.271324157714844 0.644506815223076 1
9.44702434539795 0.575475540852524 1
8.861897468566895 1.1793984398148192 1
9.803309440612793 1.1227002530001577 1
253.46213364601132 1.108460576129053 1
120.75486183166504 1.104881312515008 1
100.87111520767212 1.0739832550612778 1
80.13052439689636 1.3399571169100668 1
197.42923903465268 1.203695284081018 1
255.57759022712708 0.6765846796950207 1
120.36195135116577 1.1267181558576453 1
10.036173343658447 0.6646924402870634 1
189.28190302848816 2.3614184372550686 1
182.5190715789795 2.2966551181985997 1
226.09131455421448 2.169348386511299 1
203.9092810153961 2.1610819007495268 1
178.42735147476196 1.9206250599667185 1
203.92911458015442 0.8005496762043858 1
206.82083201408386 0.7686507013331235 1
221.7951641082764 1.0447357262170132 1
209.10462594032288 1.031252430773467 1
232.26473450660703 0.719090616036588 1
242.82499599456787 1.3476925948013816 1
242.84189772605896 1.3235514233657353 1
242.8564682006836 1.3225549272090111 1
94.26115441322328 1.405336543130009 1
277.5678577423096 1.2953874611270515 1
2.784203290939331 0.01913262689176201 2
2.7702431678771973 0.01913262689176201 2
2.777379274368286 0.01913262689176201 2
2.863215446472168 0.01913262689176201 2
2.7983956336975098 0.018662969982555417 2
6.116004705429077 0.042544321260599094 2
9.57813310623169 0.042544321260599094 2
6.1126708984375 0.042544321260599094 2
9.595490217208864 0.042544321260599094 2
6.129425287246704 0.042544321260599094 2
44.02115845680237 0.10190063964673159 2
44.0348539352417 0.10190063964673159 2
44.05020213127136 0.10190063964673159 2
44.06211447715759 0.10190063964673159 2
44.25720906257629 0.10190063964673159 2
86.37384343147278 0.10108878357263643 2
86.3882806301117 0.10108878357263643 2
86.40232729911804 0.10108878357263643 2
86.41751527786255 0.10108878357263643 2
86.43014001846312 0.10108878357263643 2
253.6316857337952 0.18761472594864254 2
282.6978724002838 0.18761472594864254 2
137.1991412639618 0.18394642836059683 2
153.82702493667603 0.18394642836059683 2
205.50912284851074 0.18394642836059683 2
14.192348718643188 0.22002002726719247 2
35.887688159942634 0.22002002726719247 2
233.19471383094788 0.22002002726719247 2
240.16943144798282 0.22002002726719247 2
289.4166128635406 0.22002002726719247 2
100.09170770645142 0.2017050228380541 2
100.10471320152284 0.2017050228380541 2
100.11911225318909 0.2017050228380541 2
110.55693411827087 0.2017050228380541 2
110.57378339767456 0.2017050228380541 2
0.6559309959411621 0.0 3
0.6417372226715088 -0.012653808027871711 3
0.6681032180786133 0.0 3
0.6434481143951416 0.0 3
0.5958242416381836 0.0 3
7.767358541488647 1.6778995508557955 3
9.801509618759157 1.5316572344471562 3
8.931057453155518 1.5234283245502043 3
4.994880676269531 1.0876941284050317 3
9.833044767379759 1.0014046161546903 3
85.26613426208495 1.9051072979264247 3
58.207533836364746 1.856410178909222 3
90.72417068481444 1.8518737146627633 3
65.64086008071901 1.8261106607668318 3
15.09242844581604 1.5850064549766547 3
197.22092056274414 3.5429656958602016 3
274.4143297672272 3.02185992687368 3
160.11334323883057 2.9405552082974915 3
168.90343093872067 2.84754405073112 3
15.212932586669922 2.728156563290583 3
132.64759802818298 0.5985129340552567 3
198.39795660972595 3.6974179371458895 3
173.7623074054718 3.6912832411715986 3
167.72205209732056 3.6866075956692255 3
56.94298839569092 1.4665488605851844 3
248.42828631401062 3.2178929038786586 3
261.13567066192627 3.169822172020308 3
186.7672343254089 3.1270980819274095 3
148.30011057853702 1.5440146202332667 3
129.88762974739078 1.5440146202332667 3
285.2163472175598 2.350066165732759 3
290.33724021911615 2.3027615363672163 3
134.54329442977905 2.302566256989387 3
275.47541904449463 2.302565227066073 3
202.96470856666562 2.275570037926608 3
0.2521684169769287 0.0 4
2.118642568588257 0.11710828555867493 4
2.318454504013061 0.09077941997835404 4
0.4901254177093506 0.0 4
0.23938703536987305 0.0 4
119.83894324302672 0.0008699289608637123 4
121.53218221664429 0.0008699289608637123 4
24.60608410835266 0.0 4
155.91996192932132 -0.09034117445925795 4
2.2797651290893555 0.0 4
11.010679244995117 0.0 4
19.84006953239441 0.08377660879865456 4
80.72983598709106 0.0 4
12.7330961227417 -0.7791099664723722 4
13.717682600021362 -0.8486058580881716 4
16.482909440994266 0.0 4
45.8703773021698 -0.6964706860717944 4
21.345927715301517 0.0 4
50.74794435501098 -0.7818345781746845 4
54.67783737182617 -0.15643891014612937 4
154.64659976959229 -0.4797293713192675 4
231.41205596923828 -0.4797293713192675 4
231.43192481994632 -0.6114966776667765 4
154.667741060257 -0.6371937875592665 4
154.6866178512573 -0.6371937875592665 4
54.38311982154846 1.1110762501658 4
54.99009442329407 0.5225117358464763 4
70.71236491203308 0.32637435434227474 4
135.45576214790344 0.32637435434227474 4
163.5902156829834 0.32637435434227474 4
198.4231538772583 -0.28537421408390373 4
198.73697137832642 -0.28537421408390373 4
199.0545389652252 -0.28537421408390373 4
199.3699290752411 -0.28537421408390373 4
199.6934955120087 -0.28537421408390373 4
0.10957646369934082 0.0 5
0.10879874229431152 0.0 5
0.10728836059570312 0.0 5
0.5630030632019043 0.34381787320345 5
0.5756442546844482 0.34381787320345 5
0.7511827945709229 0.0 5
0.7574565410614014 0.0 5
0.7596273422241211 0.0 5
1.3611645698547363 0.39652530223010823 5
2.1414577960968018 0.39652530223010823 5
219.4007284641266 0.7670576518179111 5
256.2435908317566 0.7670576518179111 5
1.4127542972564695 0.0 5
1.4040091037750244 0.0 5
1.415881872177124 0.0 5
242.12587666511536 1.139922584005467 5
28.05225276947021 0.79063976216673 5
141.71677589416504 0.79063976216673 5
289.76846957206726 0.11147741088924265 5
290.59607815742487 0.11147741088924265 5
46.51862740516663 2.8286427126558693 5
46.63676047325134 2.8286427126558693 5
47.4420850276947 2.8286427126558693 5
47.6794319152832 2.8286427126558693 5
49.28293967247009 2.8286427126558693 5
222.49201893806458 2.866492813706517 5
246.3460078239441 2.866492813706517 5
100.11392498016356 2.4880465408518733 5
100.23713541030884 2.4880465408518733 5
100.92982959747314 2.4880465408518733 5
1.6678259372711182 0.04983394289317192 6
1.7556102275848389 0.04983394289317192 6
1.681621551513672 0.0 6
1.6944918632507324 0.0 6
1.770402908325195 0.0 6
3.847779750823975 0.8014843602139056 6
3.890834331512451 0.8014843602139056 6
9.38931941986084 0.4876452964779898 6
9.53705883026123 0.4876452964779898 6
22.483057022094727 0.3280283937977389 6
12.948830604553224 1.2116633806773525 6
15.120810747146606 1.2116633806773525 6
294.59865021705633 0.7776735524645575 6
294.61373019218445 0.7776735524645575 6
294.62962770462036 0.7776735524645575 6
143.3737058639526 2.135897084653116 6
206.31520199775696 2.135897084653116 6
269.6252133846283 2.135897084653116 6
197.77914023399356 2.135897084653116 6
261.41004514694214 2.135897084653116 6
92.53145098686218 0.9347011720265601 6
116.6651668548584 0.9347011720265601 6
101.46955418586731 0.8665209497503586 6
102.02311515808105 0.8665209497503586 6
200.88303422927856 0.8437103744288554 6
171.72136974334714 0.9248829849948911 6
173.50045228004456 0.9248829849948911 6
223.6298611164093 0.9248829849948911 6
270.3067674636841 0.9248829849948911 6
107.68966269493104 0.8891137836749226 6
151.20633912086487 0.812729863194644 6
152.57934260368347 0.812729863194644 6
139.95395517349243 0.7145619910989226 6
141.12002205848694 0.7145619910989226 6
95.97632431983948 0.43073490059350084 6


==> data/3.csv <==
0.027777777777777776 0.5877210469139942 1
0.030303030303030304 0.4088445429004319 1
0.030303030303030304 0.16220021683161728 1
0.030303030303030304 0.16220021683161728 1
0.025 0.0022917754236500844 1
0.08333333333333333 0.7695051033863837 1
0.08333333333333333 0.6772240781698612 1
0.08333333333333333 0.6696452768603518 1
0.08333333333333333 0.644506815223076 1
0.08333333333333333 0.575475540852524 1
0.1388888888888889 1.1793984398148192 1
0.1388888888888889 1.1227002530001577 1
0.1388888888888889 1.108460576129053 1
0.1388888888888889 1.104881312515008 1
0.1388888888888889 1.0739832550612778 1
0.19444444444444445 1.3399571169100668 1
0.19444444444444445 1.203695284081018 1
0.175 0.6765846796950207 1
0.19444444444444445 1.1267181558576453 1
0.175 0.6646924402870634 1
0.2777777777777778 2.3614184372550686 1
0.2777777777777778 2.2966551181985997 1
0.2777777777777778 2.169348386511299 1
0.2777777777777778 2.1610819007495268 1
0.2777777777777778 1.9206250599667185 1
0.36363636363636365 0.8005496762043858 1
0.36363636363636365 0.7686507013331235 1
0.3333333333333333 1.0447357262170132 1
0.3333333333333333 1.031252430773467 1
0.36363636363636365 0.719090616036588 1
0.4166666666666667 1.3476925948013816 1
0.4166666666666667 1.3235514233657353 1
0.4166666666666667 1.3225549272090111 1
0.45454545454545453 1.405336543130009 1
0.4166666666666667 1.2953874611270515 1
0.05 0.01913262689176201 2
0.05 0.01913262689176201 2
0.05 0.01913262689176201 2
0.05 0.01913262689176201 2
0.05 0.018662969982555417 2
0.15 0.042544321260599094 2
0.15 0.042544321260599094 2
0.15 0.042544321260599094 2
0.15 0.042544321260599094 2
0.15 0.042544321260599094 2
0.25 0.10190063964673159 2
0.25 0.10190063964673159 2
0.25 0.10190063964673159 2
0.25 0.10190063964673159 2
0.25 0.10190063964673159 2
0.35 0.10108878357263643 2
0.35 0.10108878357263643 2
0.35 0.10108878357263643 2
0.35 0.10108878357263643 2
0.35 0.10108878357263643 2
0.5 0.18761472594864254 2
0.5 0.18761472594864254 2
0.5 0.18394642836059683 2
0.5 0.18394642836059683 2
0.5 0.18394642836059683 2
0.6 0.22002002726719247 2
0.6 0.22002002726719247 2
0.6 0.22002002726719247 2
0.6 0.22002002726719247 2
0.6 0.22002002726719247 2
0.75 0.2017050228380541 2
0.75 0.2017050228380541 2
0.75 0.2017050228380541 2
0.75 0.2017050228380541 2
0.75 0.2017050228380541 2
0.019230769230769232 0.0 3
0.019230769230769232 -0.012653808027871711 3
0.1 0.0 3
0.1 0.0 3
0.1 0.0 3
0.057692307692307696 1.6778995508557955 3
0.057692307692307696 1.5316572344471562 3
0.057692307692307696 1.5234283245502043 3
0.057692307692307696 1.0876941284050317 3
0.057692307692307696 1.0014046161546903 3
0.09615384615384616 1.9051072979264247 3
0.09615384615384616 1.856410178909222 3
0.09615384615384616 1.8518737146627633 3
0.09615384615384616 1.8261106607668318 3
0.09615384615384616 1.5850064549766547 3
0.1346153846153846 3.5429656958602016 3
0.1346153846153846 3.02185992687368 3
0.1346153846153846 2.9405552082974915 3
0.1346153846153846 2.84754405073112 3
0.1346153846153846 2.728156563290583 3
1.0 0.5985129340552567 3
0.19230769230769232 3.6974179371458895 3
0.19230769230769232 3.6912832411715986 3
0.19230769230769232 3.6866075956692255 3
1.0 1.4665488605851844 3
1.2 3.2178929038786586 3
1.2 3.169822172020308 3
1.2 3.1270980819274095 3
1.2 1.5440146202332667 3
1.2 1.5440146202332667 3
0.28846153846153844 2.350066165732759 3
0.28846153846153844 2.3027615363672163 3
0.28846153846153844 2.302566256989387 3
0.28846153846153844 2.302565227066073 3
0.28846153846153844 2.275570037926608 3
0.125 0.0 4
0.020833333333333332 0.11710828555867493 4
0.020833333333333332 0.09077941997835404 4
0.07142857142857142 0.0 4
0.09090909090909091 0.0 4
0.21428571428571427 0.0008699289608637123 4
0.21428571428571427 0.0008699289608637123 4
0.21428571428571427 0.0 4
0.21428571428571427 -0.09034117445925795 4
0.375 0.0 4
0.625 0.0 4
0.45454545454545453 0.08377660879865456 4
0.45454545454545453 0.0 4
0.625 -0.7791099664723722 4
0.625 -0.8486058580881716 4
0.875 0.0 4
0.875 -0.6964706860717944 4
0.6363636363636364 0.0 4
0.875 -0.7818345781746845 4
0.6363636363636364 -0.15643891014612937 4
0.7142857142857143 -0.4797293713192675 4
0.7142857142857143 -0.4797293713192675 4
0.7142857142857143 -0.6114966776667765 4
0.7142857142857143 -0.6371937875592665 4
0.7142857142857143 -0.6371937875592665 4
1.0909090909090908 1.1110762501658 4
1.0909090909090908 0.5225117358464763 4
0.8571428571428571 0.32637435434227474 4
0.8571428571428571 0.32637435434227474 4
0.8571428571428571 0.32637435434227474 4
1.0714285714285714 -0.28537421408390373 4
1.0714285714285714 -0.28537421408390373 4
1.0714285714285714 -0.28537421408390373 4
1.0714285714285714 -0.28537421408390373 4
1.0714285714285714 -0.28537421408390373 4
0.125 0.0 5
0.125 0.0 5
0.125 0.0 5
0.1111111111111111 0.34381787320345 5
0.1111111111111111 0.34381787320345 5
0.375 0.0 5
0.375 0.0 5
0.375 0.0 5
0.3333333333333333 0.39652530223010823 5
0.3333333333333333 0.39652530223010823 5
0.5555555555555556 0.7670576518179111 5
0.5555555555555556 0.7670576518179111 5
0.625 0.0 5
0.625 0.0 5
0.625 0.0 5
0.7777777777777778 1.139922584005467 5
0.7777777777777778 0.79063976216673 5
0.7777777777777778 0.79063976216673 5
0.875 0.11147741088924265 5
0.875 0.11147741088924265 5
1.25 2.8286427126558693 5
1.25 2.8286427126558693 5
1.25 2.8286427126558693 5
1.25 2.8286427126558693 5
1.25 2.8286427126558693 5
1.3333333333333333 2.866492813706517 5
1.3333333333333333 2.866492813706517 5
1.5 2.4880465408518733 5
1.5 2.4880465408518733 5
1.5 2.4880465408518733 5
0.09090909090909091 0.04983394289317192 6
0.09090909090909091 0.04983394289317192 6
0.09090909090909091 0.0 6
0.09090909090909091 0.0 6
0.09090909090909091 0.0 6
0.2727272727272727 0.8014843602139056 6
0.2727272727272727 0.8014843602139056 6
0.2727272727272727 0.4876452964779898 6
0.2727272727272727 0.4876452964779898 6
0.2727272727272727 0.3280283937977389 6
0.45454545454545453 1.2116633806773525 6
0.45454545454545453 1.2116633806773525 6
0.45454545454545453 0.7776735524645575 6
0.45454545454545453 0.7776735524645575 6
0.45454545454545453 0.7776735524645575 6
0.4666666666666667 2.135897084653116 6
0.4666666666666667 2.135897084653116 6
0.4666666666666667 2.135897084653116 6
0.4666666666666667 2.135897084653116 6
0.4666666666666667 2.135897084653116 6
0.9090909090909091 0.9347011720265601 6
0.9090909090909091 0.9347011720265601 6
0.9090909090909091 0.8665209497503586 6
0.9090909090909091 0.8665209497503586 6
0.9090909090909091 0.8437103744288554 6
1.0909090909090908 0.9248829849948911 6
1.0909090909090908 0.9248829849948911 6
1.0909090909090908 0.9248829849948911 6
1.0909090909090908 0.9248829849948911 6
1.0909090909090908 0.8891137836749226 6
1.0 0.812729863194644 6
1.0 0.812729863194644 6
1.0 0.7145619910989226 6
1.0 0.7145619910989226 6
1.0 0.43073490059350084 6


==> data/4.csv <==
1.0416666666666667 0.5877210469139942 1
1.0 0.4088445429004319 1
1.0 0.16220021683161728 1
1.0416666666666667 0.16220021683161728 1
1.0833333333333333 0.0022917754236500844 1
1.125 0.7695051033863837 1
1.0416666666666667 0.6772240781698612 1
1.0416666666666667 0.6696452768603518 1
1.1666666666666667 0.644506815223076 1
1.0833333333333333 0.575475540852524 1
1.0833333333333333 1.1793984398148192 1
1.125 1.1227002530001577 1
1.0833333333333333 1.108460576129053 1
1.0416666666666667 1.104881312515008 1
1.25 1.0739832550612778 1
1.125 1.3399571169100668 1
1.3333333333333333 1.203695284081018 1
1.1666666666666667 0.6765846796950207 1
1.0833333333333333 1.1267181558576453 1
1.0416666666666667 0.6646924402870634 1
1.0833333333333333 2.3614184372550686 1
1.0833333333333333 2.2966551181985997 1
1.0833333333333333 2.169348386511299 1
1.0833333333333333 2.1610819007495268 1
1.0833333333333333 1.9206250599667185 1
1.1363636363636365 0.8005496762043858 1
1.1818181818181819 0.7686507013331235 1
1.1818181818181819 1.0447357262170132 1
1.0454545454545454 1.031252430773467 1
1.0 0.719090616036588 1
1.0 1.3476925948013816 1
1.0 1.3235514233657353 1
1.3333333333333333 1.3225549272090111 1
1.1 1.405336543130009 1
1.0 1.2953874611270515 1
1.0 0.01913262689176201 2
1.0 0.01913262689176201 2
1.0 0.01913262689176201 2
1.0 0.01913262689176201 2
1.0 0.018662969982555417 2
1.0 0.042544321260599094 2
1.0 0.042544321260599094 2
1.0 0.042544321260599094 2
1.0 0.042544321260599094 2
1.0 0.042544321260599094 2
1.0 0.10190063964673159 2
1.0 0.10190063964673159 2
1.0 0.10190063964673159 2
1.0 0.10190063964673159 2
1.0 0.10190063964673159 2
1.0 0.10108878357263643 2
1.0 0.10108878357263643 2
1.0 0.10108878357263643 2
1.0 0.10108878357263643 2
1.0 0.10108878357263643 2
1.0 0.18761472594864254 2
1.0 0.18761472594864254 2
1.0 0.18394642836059683 2
1.0 0.18394642836059683 2
1.0 0.18394642836059683 2
1.0 0.22002002726719247 2
1.0 0.22002002726719247 2
1.0 0.22002002726719247 2
1.0 0.22002002726719247 2
1.0 0.22002002726719247 2
1.0 0.2017050228380541 2
1.0 0.2017050228380541 2
1.0 0.2017050228380541 2
1.0 0.2017050228380541 2
1.0 0.2017050228380541 2
2.6 0.0 3
2.4 -0.012653808027871711 3
1.3 0.0 3
1.2 0.0 3
1.3 0.0 3
1.4 1.6778995508557955 3
1.8 1.5316572344471562 3
1.3 1.5234283245502043 3
1.3 1.0876941284050317 3
1.8 1.0014046161546903 3
1.3 1.9051072979264247 3
1.3 1.856410178909222 3
1.9 1.8518737146627633 3
1.7 1.8261106607668318 3
1.3 1.5850064549766547 3
1.2 3.5429656958602016 3
1.0 3.02185992687368 3
1.8 2.9405552082974915 3
1.5 2.84754405073112 3
1.5 2.728156563290583 3
1.5 0.5985129340552567 3
1.4 3.6974179371458895 3
1.4 3.6912832411715986 3
1.4 3.6866075956692255 3
1.5 1.4665488605851844 3
1.0 3.2178929038786586 3
1.4 3.169822172020308 3
1.0 3.1270980819274095 3
1.2 1.5440146202332667 3
1.2 1.5440146202332667 3
1.2 2.350066165732759 3
1.0 2.3027615363672163 3
1.2 2.302566256989387 3
1.0 2.302565227066073 3
1.2 2.275570037926608 3
1.0 0.0 4
1.0 0.11710828555867493 4
1.0 0.09077941997835404 4
1.25 0.0 4
1.125 0.0 4
1.0 0.0008699289608637123 4
1.25 0.0008699289608637123 4
1.25 0.0 4
1.0208333333333333 -0.09034117445925795 4
1.0 0.0 4
1.0 0.0 4
1.0714285714285714 0.08377660879865456 4
1.0714285714285714 0.0 4
1.0 -0.7791099664723722 4
1.0714285714285714 -0.8486058580881716 4
1.2857142857142858 0.0 4
1.2857142857142858 -0.6964706860717944 4
1.3571428571428572 0.0 4
1.3571428571428572 -0.7818345781746845 4
1.3571428571428572 -0.15643891014612937 4
1.0714285714285714 -0.4797293713192675 4
1.0714285714285714 -0.4797293713192675 4
1.0714285714285714 -0.6114966776667765 4
1.4285714285714286 -0.6371937875592665 4
1.4285714285714286 -0.6371937875592665 4
1.4285714285714286 1.1110762501658 4
1.4285714285714286 0.5225117358464763 4
1.4285714285714286 0.32637435434227474 4
1.0 0.32637435434227474 4
1.0 0.32637435434227474 4
1.0 -0.28537421408390373 4
1.0 -0.28537421408390373 4
1.0909090909090908 -0.28537421408390373 4
1.1818181818181819 -0.28537421408390373 4
1.1818181818181819 -0.28537421408390373 4
1.0 0.0 5
1.0 0.0 5
1.0 0.0 5
1.25 0.34381787320345 5
1.25 0.34381787320345 5
1.25 0.0 5
1.25 0.0 5
1.25 0.0 5
1.5 0.39652530223010823 5
1.5 0.39652530223010823 5
1.5 0.7670576518179111 5
1.0 0.7670576518179111 5
1.0 0.0 5
1.0 0.0 5
1.25 0.0 5
1.25 1.139922584005467 5
1.0 0.79063976216673 5
1.0 0.79063976216673 5
1.0 0.11147741088924265 5
1.0 0.11147741088924265 5
1.0 2.8286427126558693 5
1.0 2.8286427126558693 5
1.0 2.8286427126558693 5
1.1111111111111112 2.8286427126558693 5
1.1111111111111112 2.8286427126558693 5
1.2222222222222223 2.866492813706517 5
1.1111111111111112 2.866492813706517 5
1.1111111111111112 2.4880465408518733 5
1.3333333333333333 2.4880465408518733 5
1.3333333333333333 2.4880465408518733 5
1.0 0.04983394289317192 6
1.0 0.04983394289317192 6
1.0 0.0 6
1.1818181818181819 0.0 6
1.1818181818181819 0.0 6
1.1818181818181819 0.8014843602139056 6
1.2727272727272727 0.8014843602139056 6
1.3636363636363635 0.4876452964779898 6
1.3636363636363635 0.4876452964779898 6
1.3636363636363635 0.3280283937977389 6
1.1818181818181819 1.2116633806773525 6
1.1818181818181819 1.2116633806773525 6
1.1818181818181819 0.7776735524645575 6
1.1818181818181819 0.7776735524645575 6
1.1818181818181819 0.7776735524645575 6
1.1818181818181819 2.135897084653116 6
1.1818181818181819 2.135897084653116 6
1.1818181818181819 2.135897084653116 6
1.0 2.135897084653116 6
1.0 2.135897084653116 6
1.1818181818181819 0.9347011720265601 6
1.1818181818181819 0.9347011720265601 6
1.2727272727272727 0.8665209497503586 6
1.1818181818181819 0.8665209497503586 6
1.1818181818181819 0.8437103744288554 6
1.125 0.9248829849948911 6
1.125 0.9248829849948911 6
1.125 0.9248829849948911 6
1.0 0.9248829849948911 6
1.0 0.8891137836749226 6
1.0 0.812729863194644 6
1.125 0.812729863194644 6
1.125 0.7145619910989226 6
1.0 0.7145619910989226 6
1.0 0.43073490059350084 6


==> data/data_for_increasing_d.csv <==
x,campus,kitchen,satellite,intrusion-detection,ferry,logistics,blocks-world,grid,miconic
0,1.32,1.43,1.38,1,1.58,3.08,2.44,1.03,1.08
0.2,1.25,1.58,1.28,1.07,1.99,1.7,3.03,1.05,1.13
0.4,1.19,1.51,1.19,1.12,1.44,1.53,2.91,1.09,1.12
0.6,1.2,1.63,1.14,1.17,1.23,1.31,2.14,1.11,1.06
0.8,1.2,1.47,1.1,1.16,1.09,1.15,1.59,1.12,1.06


==> data/n/1.csv <==
1 0.286598296298031
1 0.286598296298031
1 0.286598296298031
1 0.286598296298031
1 0.286598296298031
3 0.6692305413415127
3 0.6692305413415127
3 0.6692305413415127
3 0.6692305413415127
3 0.6692305413415127
5 1.118488814378178
5 1.118488814378178
5 1.118488814378178
5 1.118488814378178
5 1.118488814378178
7 1.0401242049154422
7 1.0401242049154422
7 1.0401242049154422
7 1.0401242049154422
7 1.0401242049154422
10 2.1928859943743624
10 2.1928859943743624
10 2.1928859943743624
10 2.1928859943743624
10 2.1928859943743624
12 0.8823953423509082
12 0.8823953423509082
12 0.8823953423509082
12 0.8823953423509082
12 0.8823953423509082
15 1.3396000456643427
15 1.3396000456643427
15 1.3396000456643427
15 1.3396000456643427
15 1.3396000456643427


==> data/n/2.csv <==
1 0.019038713154472163
1 0.019038713154472163
1 0.019038713154472163
1 0.019038713154472163
1 0.019038713154472163
3 0.042544321260599094
3 0.042544321260599094
3 0.042544321260599094
3 0.042544321260599094
3 0.042544321260599094
5 0.10190063964673159
5 0.10190063964673159
5 0.10190063964673159
5 0.10190063964673159
5 0.10190063964673159
7 0.10108878357263643
7 0.10108878357263643
7 0.10108878357263643
7 0.10108878357263643
7 0.10108878357263643
10 0.1854153625587781
10 0.1854153625587781
10 0.1854153625587781
10 0.1854153625587781
10 0.1854153625587781
12 0.22002002726719247
12 0.22002002726719247
12 0.22002002726719247
12 0.22002002726719247
12 0.22002002726719247
15 0.2017050228380541
15 0.2017050228380541
15 0.2017050228380541
15 0.2017050228380541
15 0.2017050228380541


==> data/n/3.csv <==
1 -0.0025179845077034956
1 -0.0025179845077034956
1 -0.0025179845077034956
1 -0.0025179845077034956
1 -0.0025179845077034956
3 1.3990915166867348
3 1.3990915166867348
3 1.3990915166867348
3 1.3990915166867348
3 1.3990915166867348
5 1.8109607652444473
5 1.8109607652444473
5 1.8109607652444473
5 1.8109607652444473
5 1.8109607652444473
7 3.0594120270007084
7 3.0594120270007084
7 3.0594120270007084
7 3.0594120270007084
7 3.0594120270007084
10 3.230821470227642
10 3.230821470227642
10 3.230821470227642
10 3.230821470227642
10 3.230821470227642
12 2.7844320181094973
12 2.7844320181094973
12 2.7844320181094973
12 2.7844320181094973
12 2.7844320181094973
15 2.306997483725898
15 2.306997483725898
15 2.306997483725898
15 2.306997483725898
15 2.306997483725898


==> data/n/4.csv <==
1 0.04291936462864891
1 0.04291936462864891
1 0.04291936462864891
1 0.04291936462864891
1 0.04291936462864891
3 -0.017072907520829964
3 -0.017072907520829964
3 -0.017072907520829964
3 -0.017072907520829964
3 -0.017072907520829964
5 -0.22961158188686095
5 -0.22961158188686095
5 -0.22961158188686095
5 -0.22961158188686095
5 -0.22961158188686095
7 -0.2715225266260506
7 -0.2715225266260506
7 -0.2715225266260506
7 -0.2715225266260506
7 -0.2715225266260506
10 -0.5663424212107119
10 -0.5663424212107119
10 -0.5663424212107119
10 -0.5663424212107119
10 -0.5663424212107119
12 0.5745534865616354
12 0.5745534865616354
12 0.5745534865616354
12 0.5745534865616354
12 0.5745534865616354
15 -0.28537421408390373
15 -0.28537421408390373
15 -0.28537421408390373
15 -0.28537421408390373
15 -0.28537421408390373


==> data/n/5.csv <==
1 0.15197291183363723
1 0.15197291183363723
1 0.15197291183363723
1 0.15197291183363723
1 0.15197291183363723
3 0.1778616438378021
3 0.1778616438378021
3 0.1778616438378021
3 0.1778616438378021
3 0.1778616438378021
5 0.37937320484399417
5 0.37937320484399417
5 0.37937320484399417
5 0.37937320484399417
5 0.37937320484399417
7 0.6700828672385454
7 0.6700828672385454
7 0.6700828672385454
7 0.6700828672385454
7 0.6700828672385454
10 2.8286427126558693
10 2.8286427126558693
10 2.8286427126558693
10 2.8286427126558693
10 2.8286427126558693
12 2.6569499294258563
12 2.6569499294258563
12 2.6569499294258563
12 2.6569499294258563
12 2.6569499294258563


==> data/n/6.csv <==
1 0.020232550486683324
1 0.020232550486683324
1 0.020232550486683324
1 0.020232550486683324
1 0.020232550486683324
3 0.5991525393323619
3 0.5991525393323619
3 0.5991525393323619
3 0.5991525393323619
3 0.5991525393323619
5 0.9743591733200094
5 0.9743591733200094
5 0.9743591733200094
5 0.9743591733200094
5 0.9743591733200094
7 2.135897084653116
7 2.135897084653116
7 2.135897084653116
7 2.135897084653116
7 2.135897084653116
10 0.8899569835193277
10 0.8899569835193277
10 0.8899569835193277
10 0.8899569835193277
10 0.8899569835193277
12 0.9178307678408932
12 0.9178307678408932
12 0.9178307678408932
12 0.9178307678408932
12 0.9178307678408932
15 0.7063670503308508
15 0.7063670503308508
15 0.7063670503308508
15 0.7063670503308508
15 0.7063670503308508

